NEWSKVQA: Knowledge-Aware News Video Question Answering

Answering questions in the context of videos can be helpful in video indexing, video retrieval systems, video summarization, learning management systems and surveillance video analysis. Although there exists a large body of work on visual question answering, work on video question answering (1) is limited to domains like movies, TV shows, gameplay, or human activity, and (2) is mostly based on common sense reasoning. In this paper, we explore a new frontier in video question answering: answering knowledge-based questions in the context of news videos. To this end, we curate a new dataset of 12K news videos spanning across 156 hours with 1M multiple-choice question-answer pairs covering 8263 unique entities. We make the dataset publicly available. Using this dataset, we propose a novel approach, NEWSKVQA (Knowledge-Aware News Video Question Answering) which performs multi-modal inferencing over textual multiple-choice questions, videos, their transcripts and knowledge base, and presents a strong baseline.

==> PAKDD2022Reviews.txt <==

Submissions
Help Center
Select Your Role : 
Author 
PAKDD2022 
Manish Gupta 
 Print
View Reviews
Paper ID65
Paper TitleNewsKVQA: Knowledge-Aware News Video Question Answering
Reviewer #1
Questions
1. Summarize the paper's main contribution and impact.
This paper makes two contributions. First, a curated set of videos in a category that is not available among current video data set. Second, a new way of generating questions in which answers can be sought at scale.
2. List three, or more, strong aspects of this paper. Please number each point.
The sharing of a significant curated video dataset for further research among the community is a good contribution. The baseline established through the process of automated questions generation is another. It lays the required groundwork for further work for such type of videos. The automatic generation of questions using entity recognition and transcripts is interesting although as the authors do note, there are limitations but that is fine given this is a baseline and there are ways to complement this with other techniques. The link provided to the publicly available data set is not working so it's difficult to better understand the data set published but that is probably due to the blinded review process.
3. List three, or more, weak aspects of this paper. Please number each point.
While the questions and possible answers are automatically generated at scale, it is unclear how human answers are obtained at scale. Is this to be done in the same way as captcha, or there are some other realistic way to cover the large amount of automatically generated material? It would be good to also add some discussions around this.

How does this compare to methods in search, such as connecting search queries to videos clicked?
4. Detailed comments to the authors.
Nothing further to add.
5. Relevance.
Highly Relevant
6. Novelty of the paper.
Novel
7. Overall Recommendation.
Accept
8. Justification to your overall recommendation.
The work here lays foundation to further work in Q&A in videos, particularly in the specific video category presented. Some baseline work included and sets for further innovations in this area.
9. What is your confidence in your review of this paper?
Low (I have not worked in a related area)
10. Would you nominate this paper for the Best Paper Award?
No
Reviewer #2
Questions
1. Summarize the paper's main contribution and impact.
This paper focuses on a new task in video question answering that answering knowledge-based questions in the context of news videos. And the paper proposes a public dataset of 12K news videos spanning that across 156 hours with 1M multiple-choice question-answer pairs covering 8263 unique entities. In addition, it proposes a Knowledge-Aware News Video Question Answering (NEWSKVQA) approach for this task.
2. List three, or more, strong aspects of this paper. Please number each point.
1. This paper focuses on answering knowledge-based questions in the context of news videos. The research is important in video indexing, video retrieval systems, video summarization, learning management systems, and surveillance video analysis.
2. This paper proposes a Knowledge-Aware News Video Question Answering (NEWSKVQA) approach which performs multi-modal inferencing over textual multiple-choice questions, videos, their transcripts, and knowledge base.
3. This paper proposes a new dataset. It has 12K news videos spanning that acrosses 156 hours with 1M multiple-choice question-answer pairs covering 8263 unique entities. It is a public dataset.
3. List three, or more, weak aspects of this paper. Please number each point.
1. The link of note 2 on page 2 should be placed in the footer of page 2 instead of page 3.
2. The method (Section 4) description is not clear. For example, how to identify the celebrities present in the video?
3. In the experiment, the proposed method is not compared with other related KVQA methods.
4. Detailed comments to the authors.
1. Footnotes, pictures, and tables need to be adjusted to appropriate positions.
2. The proposed method (in Section 4) and Fig. 3 need additional introduction and explanation in detail.
3. In order to extract relevant properties, the proposed method begins by identifying celebrities present in the video. Whether all videos include celebrities or not?
5. Relevance.
Relevant
6. Novelty of the paper.
Novel
7. Overall Recommendation.
Accept
8. Justification to your overall recommendation.
This paper builds a public dataset for knowledge-aware video QA in the news domain. In addition, the paper proposes a baseline method, Knowledge-Aware News Video Question Answering (NEWSKVQA), for this task. The paper is easy to read. And the experiment and analysis are sufficient. Therefore, I suggest accepting this paper.
9. What is your confidence in your review of this paper?
High (I have previous/current work in this area)
10. Would you nominate this paper for the Best Paper Award?
No
Reviewer #3
Questions
1. Summarize the paper's main contribution and impact.
The paper describes the need and methodology for building a knowledge-aware video QA system. The authors presented an entity-based QA system for new videos as news videos are more visual information tagged to important events in various areas such as sports, entertainment, and current affairs.
2. List three, or more, strong aspects of this paper. Please number each point.
The four specific steps of creating a video database, question generation, option identification and finally evaluation have been enunciated in a very lucid manner.
The paper is well-written and well-organized.
The idea of using KG while inferencing from different modalities for VQA is interesting and has some merits.
The presented NewsKVQA system architecture is good.
3. List three, or more, weak aspects of this paper. Please number each point.
The experimental results are OK, but can be improved.
Explanations regarding the concepts are missing.
4. Detailed comments to the authors.
Multi-modality seems to be embedded in the collected data only and not in the QA component as the Q&A are demonstrated as text-based only, in this paper. Multi-modal questions could also involve questions based on facial expressions, sarcasm, tonal modulations etc. The authors could have been worked on such multi-modal questions.
The Q & A are based on positive questioning only, but there could be instances of negative questioning and positive answers using negations. This could be tried with the system for completeness.
Cosine similarity is sub-optimal under spaces of lower dimension which could be a case in point in the KGQA, so a comparison with other similarity methods is needed.
5. Relevance.
Highly Relevant
6. Novelty of the paper.
Novel
7. Overall Recommendation.
Accept
8. Justification to your overall recommendation.
The proposed framework for Video Question Answering by augmenting with knowledge graph to inference from different modalities like image and text has some merits.
9. What is your confidence in your review of this paper?
High (I have previous/current work in this area)
10. Would you nominate this paper for the Best Paper Award?
No
Reviewer #5
Questions
1. Summarize the paper's main contribution and impact.
In this paper, the authors focus on video question answering in news domain and build a new dataset for knowledge-aware video QA. Besides, several baselines are designed to tackle this problem.
2. List three, or more, strong aspects of this paper. Please number each point.
1. This paper explores a new task in video question answering.
2. The authors create a new dataset for this task.
3. Several methods are proposed to solve the problem.
3. List three, or more, weak aspects of this paper. Please number each point.
1. The motivation of proposing this new task is not clear enough.
2. The technical soundness could be improved.
3. Some detailed settings are not be described.
4. Detailed comments to the authors.
1. The implementation of the proposed model should be published anonymously to ensure the reproducibility. The link published in the article does not have codes and data.
2.The writing needs to be improved. For example, it is better to add some figures to illustrate the proposed new task and the process of constructing the new dataset.
3. Why don't apply some Video Question Answering methods on the proposed new dataset?
5. Relevance.
Relevant
6. Novelty of the paper.
Less Novel
7. Overall Recommendation.
Weak Reject
8. Justification to your overall recommendation.
This paper proposes a new task and constructs a corresponding dataset, while the dataset has not been made public for review. Besides, more details of the proposed dataset should be added. Check your figures and tables to make them clearer.
9. What is your confidence in your review of this paper?
Medium (I have worked in a related area)
10. Would you nominate this paper for the Best Paper Award?
No
Go Back
© 2022 Microsoft Corporation About CMT | Docs | Terms of Use | Privacy & Cookies | Request Free Site


Submissions
Help Center
Select Your Role : 
Author 
PAKDD2022 
Manish Gupta 
 Print
View Meta-Reviews
Paper ID65
Paper TitleNewsKVQA: Knowledge-Aware News Video Question Answering
META-REVIEWER #2
META-REVIEW QUESTIONS
1. Meta-review (Please enter your summarization and overall evaluation of the paper)
The reviewers have concluded the reviews. While there are a number of issues that could be improved, we are happy to recommend accepting this paper.

Please refer to the reviews for further information.

-AE
Go Back
© 2022 Microsoft Corporation About CMT | Docs | Terms of Use | Privacy & Cookies | Request Free Site

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

